The Surprising Lack of Effect from Stellar Feedback on the Gas Stripping Rate from Massive Jellyfish Galaxies

We study the role of star formation and stellar feedback in a galaxy being ram pressure stripped on its infall into a cluster. We use hydrodynamical wind-tunnel simulations of a massive galaxy ($M_\text{star} = 10^{11} M_\odot$) moving into a massive cluster ($M_\text{cluster} = 10^{15} M_\odot$). We have two types of simulations: with and without star formation and stellar feedback, SF and RC respectively. For each type we simulate four realisations of the same galaxy: a face-on wind, edge-on wind, $45^\circ$ angled wind, and a control galaxy not subject to ram pressure. We directly compare the stripping evolution of galaxies with and without star formation. We find that stellar feedback has no direct effect on the stripping process, i.e. there is no enhancement in stripping via a velocity kick to the interstellar medium gas. The main difference between RC and SF galaxies is due to the indirect effect of stellar feedback, which produces a smoother and more homogeneous interstellar medium. Hence, while the average gas surface density is comparable in both simulation types, the scatter is broader in the RC galaxies. As a result, at the galaxy outskirts overdense clumps survive in RC simulation, and the stripping proceeds more slowly. At the same time, in the inner disc, underdense gas in the RC holes is removed faster than the smoothly distributed gas in the SF simulation. For our massive galaxy, we therefore find that the effect of feedback on the stripping rate is almost negligible, independent of wind angle.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
